Simultaneous Contests with Equal Sharing Allocation of Prizes: Computational Complexity and Price of Anarchy

We study a general scenario of simultaneous contests that allocate prizes based on equal sharing: each contest awards its prize to all players who satisfy some contest-specific criterion, and the value of this prize to a winner decreases as the number of winners increases. The players produce outputs for a set of activities, and the winning criteria of the contests are based on these outputs. We consider two variations of the model: (i) players have costs for producing outputs; (ii) players do not have costs but have generalized budget constraints. We observe that these games are exact potential games and hence always have a pure-strategy Nash equilibrium. The price of anarchy is $2$ for the budget model, but can be unbounded for the cost model. Our main results are for the computational complexity of these games. We prove that for general versions of the model exactly or approximately computing a best response is NP-hard. For natural restricted versions where best response is easy to compute, we show that finding a pure-strategy Nash equilibrium is PLS-complete, and finding a mixed-strategy Nash equilibrium is (PPAD$\cap$PLS)-complete. On the other hand, an approximate pure-strategy Nash equilibrium can be found in pseudo-polynomial time. These games are a strict but natural subclass of explicit congestion games, but they still have the same equilibrium hardness results.

==> review/response.txt <==
We thank both reviewers for their insightful and thorough feedback. We will incorporate it into the next revision.

Review A
========
Q1) Thanks for pointing out this direction left unexplored in the paper. The price of stability (PoS) is $2$ for the budget model and infinity for the cost model (for both definitions of social welfare), the same as the price of anarchy (PoA). The examples used to lower bound the PoA can be tweaked slightly to ensure a unique equilibrium and with the same welfare loss, which gives the required PoS lower bound.

E.g., for the budget model (Example 5.37 Vojnovic [37]): $n$ players with a budget of $1$ each, $n$ activities, and $n$ contests where contest $1$ has a prize of $n+1$ and the remaining $n-1$ contests have a prize of $1$ each. Contest $i$ gives (a share of) its prize to any player whose output is at least $1$ for activity $i$.
Unique equilibrium: every player produces an output of $1$ for activity $1$ because even if all players do this, each player gets a share of the prize from contest $1$ equal to $(n+1)/n > 1$.
Now, the social welfare for this equilibrium is $n+1$. If each player selects a different activity then the social welfare is $2n$.

E.g., for the cost model (for the definition of social welfare in equation (6)): $2$ players, $2$ activities, and $2$ contests with a prize of $2+\epsilon$ each. Contest $i$ gives (a share of) its prize to any player whose output is at least $1$ for activity $i$. Each player has a linear cost function with a slope of $1$ for each activity.
Unique equilibrium: each player produces an output of $1$ for each activity. Total prize allocated = $2*(2+\epsilon)$, total cost = $2*2$, so social welfare = $2\epsilon$.
Optimal: each player selects a different activity and produces an output only for that activity. Total prize allocated = $2*(2+\epsilon)$, total cost = $2*1$, so social welfare = $2+2\epsilon$.


Q2) Yes, we need $\hat{m} - \kappa/2 > 0$, but this is w.l.o.g. as mentioned in the first paragraph of the proof (when we describe the SET-COVER problem). If $\kappa \ge \hat{m}$, then we have a trivial "yes" instance by selecting a set of each element in the universe, and $\kappa < \hat{m} \implies \hat{m} > \kappa/2 > 0$ as required.


Review B
========
3) Yes, the budget constraint for a player $i$ boils down to selecting a subset of contests in some feasible set of subsets $F_i \in 2^{contests}$. The budget constraint is a concise way of representing this $F_i$, and $F_i$ may be of size exponential in the representation.


4) By "the proof only depends on the equal sharing property of the contests" we meant that most of the assumptions we make in our model, e.g., the cost functions $c_i$'s are non-decreasing, $x*v_j(x)$'s are non-decreasing and weakly concave, etc., are not essential for the proof. As we had introduced the cost model and generalized the budget model, we had to give a proof that these games are exact potential games. Theorem 5.35 in [37] uses a sufficient condition for exact potential games (Corollary 11.63 [37]) for the proof without explicitly deriving the potential function. We had the potential function, so we used it to give a simpler proof. The proof in [37] is much longer than ours, and it would have taken more space to generalize it our model than to prove the theorem directly.


5) We will include this example in the next revision. Also, please see the answer to Q1 of Reviewer 1 above, where we have rewritten the example using our paper's terminology.

    For the question "But then, if the split of the prize is equal sharing (as stated in Example 5.34), why is the social welfare $n$ rather than $1$?", the answer is: because there are $n$ readers (contests) interested in news-item (activity) $1$.


7) Yes, Theorem 3.3 implies Theorem 3.1 for the budget model, so we can remove the budget model part from Theorem 3.1. We had kept it in the paper because it took minimal changes to adapt the proof for the cost model to the budget model.


8) In Theorem 3.1's proof, we can increase the cost for each activity from $\hat{m}+1$ to $\hat{m}(1+1/\kappa) + (1/2)*(\kappa-1/\kappa)$ and set $U = 1/2$. This will ensure that there is a SET-COVER if and only if the player can get a utility strictly greater than $0$. We will mention this in the next revision.


==> review/reviews.txt <==
Review #338A
===========================================================================

Paper summary
-------------
This paper considers a game theoretical model called simultaneous contest games (SCGs). Here, there is a set of players who have to distribute some effort on a set of activities. To model disutility that a player has for performing an activity, the authors propose two alternatives: the cost model and the budget model. In the cost model, each player has a non-decreasing cost for reaching a certain level of effectiveness for each activity. In the budget model, the set of strategies that each player can possibly play is established as a given feature of the game. There is a set of contests, each awarding a prize to its winners. To win a contest, a certain level of effectiveness must be reached on a certain subset of activities. There is no selection among the winners, so all players satisfying the criterion to win the contest receive the same prize. The total prize that each contest awards is assumed to be a weakly concave function of the number of winners.

It is shown that both variants of SCGs are exact potential games. Moreover, for the budget version, each SCG is a monotone valid utility game (as defined by Vetta), which implies an upper bound of 2 on the price of anarchy. For the cost version, instead, the price of anarchy can be easily shown to be unbounded. The main focus of the paper is on computation complexity issues. It is first shown that, for both versions, it is NP-hard to compute a best-response, even in a special case of the game, called linear multi-activity game. This result is further strengthened by showing that no PTAS exists, unless P=NP. Hoping for more positive results, the class of single-activity games, where each player can feasibly choose at most one activity, is finally considered. For these games, computing a pure Nash equilibrium is shown PLS-complete and computing a mixed Nash equilibrium is shown to be PPAD$\cap$PLS-complete.

Strengths, weaknesses, and overall evaluation
---------------------------------------------
The authors show that SCGs are exact potential games and so, by the result of Monder and Shapley, they are isomorphic to congestion games. Indeed, the fact that SCGs are indeed congestion games is almost evident from their definition. This is particularly true for the budget version: if you remove from the game the notion of activity and simply define the strategy of a player as the set of contests she can win with a certain level of effort on the various activities, you immediately re-obtain the definition of a congestion game (and, in fact, the exact potential function defined by the authors is exactly Rosenthal's potential for congestion games, obtained after removing the set of activities as described above). For the cost model, the equivalence is less striking, but it is sufficient to add the cost for choosing a strategy in Rosenthal's potential to immediately extend the result to SCGs. Also the equivalence between the budget variant and Vetta's monotone valid utility games is apparent. For these reasons, the results from Section 2 are standard routine. Moreover, given the existence of a potential function, it would have been nice to provide a treatment of the price of stability.

Given the striking similarity between SCGs and congestion games, the complexity results regarding the computation of either mixed or pure Nash equilibria in single-activity games come without surprise. In fact, the result for mixed Nash equilibria uses the same approach adopted by Babichenko and Rubinstein to prove the same hardness result for congestion games. As to the case of pure Nash equilibria, we already know that computing a pure Nash equilibrium is PLS-complete in cut games and cut games is a very simple and structured subclass of congestion games. So, it come again with no surprise that the authors reduce from the local search problem in max-cut which is equivalent to the search problem for a pure Nash equilibrium in cut games.

For all these reasons, the paper lacks the sufficient level or originality to meet the acceptance bar of this conference.

Comments for authors
--------------------
Major Comments:
- Section 2: what about the price of stability? The existence of a potential function may help addressing this question (by applying the potential method).

- proof of Theorem 3.1: it seems that, for the proof to be correct, you need $\hat{m}-\kappa/2>0$. So, you should start from a suitably selected instance of VERTEX COVER satisfying this property.  

Minor Comments:
- page 1: focus of -> focus on #FIXED

- page 1: of each contest in a monotonically -> of each contest is a monotonically #FIXED

- page 4: when you define functions $c_i$ and $f_j$, you say that they are non-decreasing and increasing, respectively. However, these are functions defined on a $k$-dimensional vector, so you should probably be more precise about what you mean, although it may look clear.

- page 4: if I am not mistaken, assuming that $x\cdot v_j(x)$ is a weakly concave non decreasing function implies that $v_j(x)$ is a non-increasing function (and you exploit this property in the proof of Corollary 2.7). I think that few words should be said about this.

- paragraph before Theorem 3.1: you write that NP-hardness of computing the best response suggests that the game you are considering is too general. I do not understand this observation. Many natural optimization problems are NP-hard, but this does not mean they are "too general", but simply that solving real problems that we may face daily is hard. Accordingly, the games you are studying, which model reasonable real-life strategic scenarios, happen to be hard. Perhaps, you might want to express you thought more precisely.

- page 18: The rest of the argument follow -> The rest of the argument follows #FIXED

Questions for authors’ response
-------------------------------
Q1) Section 2: what about the price of stability? The existence of a potential function may help addressing this question (by applying the potential method).

Q2) Proof of Theorem 3.1: it seems that, for the proof to be correct, you need $\hat{m}-\kappa/2>0$. So, you should start from a suitably selected instance of VERTEX COVER satisfying this property.


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #338B
===========================================================================

Paper summary
-------------
In this paper, the authors study a setting where multiple players participate in multiple contests via their involvement in certain activities. In particular, each player produces output associated with each activity. Then, for each contest there is a function which decides based on this output whether the player is a winner of the contest or not. Each contest generates a prize which is distributed (evenly, by means of different possible functions) to the set of winners. The players however do not participate in each contest freely; they other have a cost for producing a certain output for the activities (the cost setting), or the outputs that they can produce are restricted to a set of possible outputs (the budget setting). This gives rise to a strategic game, where the players decide which activities to produce output for, which in turn will allow them to participate in certain contests and win (fractions of) prizes. The goal of the player is to choose the activities on which they should produce output in order to maximize their utility. While this sort of setting has been studied in the past for specific parameters of the model, the authors study a fairly general setup, with rather general assumptions for the production functions, the contest winning functions and the allocation of prizes, and their positive results seem to generalize those of the related work.

The authors provide several different results for this setting. First, they show that these contest games are exact potential games, therefore establishing the existence of a pure Nash equilibrium via classic theorems, as well as the convergence of the best and better-response dynamics in a certain number of steps. Then, taking advantage of the fact that in their setup, the social welfare function is a submodular function, they invoke a result of Vetta [36] which establishes that the Price of Anarchy of the game is at most 2 (and seemingly matches a lower bound known from the previous literature [37]), for the budget model. For the cost model, it is relatively easy to see that for both reasonable definitions of the social welfare (with and without the payments), the Price of Anarchy is unbounded.

Then, the authors move to prove some results of a computational nature. They consider a subcase of their model where the parameters are linear functions and show that computing best responses is NP-hard (and extend this to an impossibility result for a PTAS for the budget model). The authors then consider a setting with a single activity (where the best response can be computed in polynomial time, and hence the problem is in the class TFNP). 
For this setting, they show two main results, namely that computing pure and mixed Nash equilibria is complete for PLS and PPAD cap PLS respectively.

Strengths, weaknesses, and overall evaluation
---------------------------------------------
My general impression of the paper is that it is a mix of several somewhat interesting results along different axes, which however do not necessarily tell a coherent story.
There are some existence results, some Price of Anarchy results and some computational results about best responses and some about equilibrium computation. Additionally, some of the results are relatively straightforward, and while others are certainly more involved, they are by nature quite expected.

I would say that setup of the paper is very close to that of congestion games, and as such, many of the techniques are very similar or some of the results are unsuprising. In particular, the existence results for pure Nash equilibria use a very simple potential function, and the technique is based on standard arguments, quite reminiscent of those used in congestion games. In fact, the proof does not really use the intricacies of the model, but rather only the fact that the prizes are equally split between the possible winners of each contest. The results of Section 2.2. are essentially corollaries and are solely of a complementary nature. 

The Price of Anarchy upper bound of 2 is certainly more interesting, also from a technical standpoint. However, this upper bound was already known for more specific cases of contest games (Theorem 5.36 of [37] offers an elementary proof) and the extension to the more general setup uses a result by [36], which reduces the task to proving that the welfare function is submodular. The proof technique itself is nice, but I do have some doubts about the setting with budgets more generally, which essentially reduces the problem to a simpler problem of "choosing contests" for a player and makes it rather well-behaved. 

Coming to the computational results, the most interesting ones are certainly those of Section 4 for the single-activity games, as they are also related to some exciting recent results in the computational complexity of total search problems. Again here however, the setup resembles very much that of a congestion game, where the facilities are the contests, the activities are the actions of the players and the prizes are payoffs from the facilities, distributed among the winners. The budget assumption enables this to a large extent, as the feasible sets of actions is used to restrict the actions of an agent to her "own" activities, with the sets A_i of activities being in a sense disjoint. Note also that the reduction from 3-Polytensor games ensures that, in the congestion games terminology, each facility is being used by at most three players (I believe this is ensured by bullets 1 to 3 on page 15). In this case [4] remark that 3-Polytensor games and congestion games are equivalent.

That is not to say of course that the results of Section 4 follow from the ones in [4], but the leap from 3-Polytensor games to the games studied in this paper is a rather short one. This is reflected in the reductions which however still offer some novelty and technical depth. In the end however, proving the complexity results that we know about congestion games for some games that look a lot like congestion games is not very exciting as far as I am concerned.

Summarizing, I would say that this paper offers some interesting insights, but it is not up to the level of an EC publication. I would consider WINE to be a more appropriate venue.

Comments for authors
--------------------
1) Reading the introduction of the paper and the related work, I found myself wondering about the previous work on contest theory and the associated games. This seems like a well-studied topic, so I would expect to see a more detail exposition of what has been done (even if not immediately relevant to the results of the paper), and how the present paper differs from the previous literature. Initially I thought that it is the focus on activities (rather than directly the contests) that is the modeling novelty of the paper, but it seems that this setting precisely is covered in [37], where even the Price of Anarchy is studied. The authors explain the differences to those results, but I somehow found myself still missing the bigger picture. Perhaps the authors might want to consider extending the introduction and placing their work more appropriately within the related literature.

2) Speaking of related work, there are two very recent papers that seem quite relevant to the present paper, namely:

A. Elkind, Edith, Abheek Ghosh, and Paul Goldberg. "Contest Design with Threshold Objectives." arXiv preprint arXiv:2109.03179 (2021).
B. Birmpas, G., Kovalchuk, L., Lazos, P., & Oliynykov, R. (2022). Parallel Contests for Crowdsourcing Reviews: Existence and Quality of Equilibria. arXiv e-prints, arXiv-2202.

[B] seems particularly relevant, because it also considers a contest game setting and studies the Price of Anarchy. I suspect that the model in the present paper can capture some of the settings studied in [B], and that some of the settings in the two papers are incomparable, but I am not expert enough to judge. I think that it would be a good idea for the authors to investigate the connection and discuss the differences in detail, highlighting whether they can capture some of the settings of [B] and whether the present paper generalizes any of their results. One thing that I noticed is that the impossibility results (unbounded Price of Anarchy) for the cost model (which are not that hard to observe) have seemingly drive the authors of [B] to consider another objective, which is the maximum coverage of contests (rather than the social welfare). In the counter-examples of Section 2.3.2 of the present paper, the equilibrium is actually optimal for that objective.

Just to be clear, I am not suggesting that the authors are at any fault for not citing or discussing these papers, especially [B], since they appeared in the literature very recently, and possibly even after the submission of this manuscript to EC. However, for the future, I think it will be useful to have a discussion about these works and a comparison with them.

3) I think I am misunderstanding something about the budget model, but perhaps the authors could clarify this a bit, if they have space in their response. In the absence of any constraint, it would make sense for a player to participate in all contests, because that would give her larger utility. This is clearly not possible if there are budget constraints. However, the budget constraint restricts the possible activity outputs (the vectors b_i = (bi1, ... , bik)) to a specific set. At the same time, the functions f_j that determine whether someone is a winner are increasing functions. With these in place, it seems to me that there is some notion of "largest" or "maximal" 
vector b_i that one can produce given the constraints, to achieve the highest possible utility from the prizes of the contests. Assuming that f_j being increasing means increasing in every index, why is there a different optimal strategy for the player than to always produce as much as possible for every activity (where "possible" is determined by the constraint). To have a game, the optimal strategy has to depend on what the other players are doing. Does it boil down to simply saying that the budget constraints allow each player to choose either subset A or subset B or subset C or contests, and that choice will indeed be determined of what other players choose?

4) Looking at the proof of Theorem 2.4, the authors explain that the proof only depends on the equal sharing property of the contests, rather than the specific setup of the game. If that is the case, how is the proof different from the proof of Theorem 5.35 in [37]? 

5) Out of curiosity, I checked the lower bound proof for the Price of Anarchy provided in [37]. I have to admit that although short, I did not quite understand it. The terminology used there is a bit confusing (news items instead of activities, publishers instead of players and readers instead of contests). I also could not quite understand why the social welfare in equilibrium and in the optimal is as described. For example, the proof states that 

"A pure-strategy Nash equilibrium is a posting of news items such that each publisher posts news item 1, which realizes the social welfare of value n"

or, in other words, there is a PNE where all players produce towards activity 1 only. But then, if the split of the prize is equal sharing (as stated in Example 5.34), why is the social welfare n rather than 1? 

I am sure I am misunderstanding something. In any case, I would suggest to the authors to include this example in their paper (using the appropriate terminology for the reader to be able to understand) and make it explicit (not that [37] does not even explain why the referenced profile is indeed a PNE).

6) I found the exposition in Section 2.3 to be a bit informal. I think that the authors should define the Price of Anarchy formally (it is not at all defined in the paper). Also, they should explain the setting to which the result of [36] applies to - pressumably [36] does not study contests, but I could be wrong, and explain why it captures the setting studied in this paper.

7) Doesn't Theorem 3.3 imply Theorem 3.1, at least for the budget model? Why do the authors need both?

8) The authors mention in the passing (page 13, last paragraph before Section 4) some results about the complexity of best response computation for the cost model. If they consider those to be interesting enough, I would advise them to provide proofs for these claims in the appendix. Otherwise, perhaps removing them would be appropriate.

Questions for authors’ response
-------------------------------
The authors are welcome to address some of my confusion above, particularly related to 3, 4, and 5.


==> todo-camera.txt <==
TODO:

- cost and budget model (rev1: combine both; rev2: cost generalization of budget, more appropriate). PARTIALLY ADDRESSED
- the name "single-activity" NOT
- paper https://doi.org/10.24963/ijcai.2021/16 NOT

Rev2:
1. broader discussion of contest theory, more description on how our paper is different from previous ones, and what it is aiming to do PARTIALLY ADDRESSED
2. budget constraint boils down to selecting a subset of contests (We say this when we analyse the model, specially when we use Vetta's result for PoA. Maybe they want this to be said earlier, and with more emphasis.)
3. emphasize that our existence of PNE proof is simpler, although a similar result was proved by May et al. for a restricted setup. PARTIALLY ADDRESSED
